Regularization of energy-dependent pointlike interactions in 1D quantum mechanics

We construct a family of hermitian potentials in 1D quantum mechanics that converges in the zero-range limit to a $\delta$ interaction with an energy-dependent coupling. It falls out of the standard four-parameter family of pointlike interactions in 1D. Such classification was made by requiring the pointlike interaction to be hermitian. But we show that although our Hamiltonian is hermitian for the standard inner product when the range of the potential is finite, it becomes hermitian for a different inner product in the zero-range limit. This inner product attributes a finite probability (and not probability density) for the particle to be exactly located at the position of the potential. Such pointlike interactions can then be used to construct potentials with a finite support with an energy-dependent coupling.

==> potential.dat <==
-0.1	5.83341756898684954
-0.099	6.45238856731540716
-0.098	7.13699606213800287
-0.097	7.89419036083554849
-0.096	8.73165546590827951
-0.095	9.65788600877503652
-0.094	10.68227213412089469
-0.093	11.81519313015737825
-0.092	13.0681206737620168
-0.091	14.45373263849013418
-0.09	15.98603849795613145
-0.089	17.68051744701290874
-0.088	19.5542704583249231
-0.087	21.62618759195811145
-0.086	23.91713197988821295
-0.085	26.45014201494726256
-0.084	29.25065338339634573
-0.083	32.34674269026622923
-0.082	35.76939453449050635
-0.081	39.55279399358260966
-0.08	43.73464657119600015
-0.079	48.3565277402789281
-0.078	53.4642642732857185
-0.077	59.1083495810270638
-0.076	65.3443952733019489
-0.075	72.2336210952338717
-0.074	79.8433852683062141
-0.073	88.2477570563498046
-0.072	97.5281330623754587
-0.071	107.7738983161007537
-0.07	119.083132603377308
-0.069	131.5633616811182379
-0.068	145.3323519723760328
-0.067	160.5189459970494351
-0.066	177.2639341085950915
-0.065	195.7209560134751548
-0.064	216.0574229786939082
-0.063	238.4554485087812746
-0.062	263.1127715180744538
-0.061	290.2436515569732391
-0.06	320.0797103947189119
-0.059	352.8706881476727289
-0.058	388.8850751194065734
-0.057	428.410572563024273
-0.056	471.754326703921842
-0.055	519.24287064730602
-0.054	571.221698391296187
-0.053	628.054384325097454
-0.052	690.121150687636593
-0.051	757.816775016530883
-0.05	831.547720316821621
-0.049	911.728363385364492
-0.048	998.776192472108372
-0.047	1093.10584541725352
-0.046	1195.121864826939248
-0.045	1305.210058968345698
-0.044	1423.727376924828789
-0.043	1550.990234803296612
-0.042	1687.261266411647528
-0.041	1832.73451582113535
-0.04	1987.519138274991254
-0.039	2151.621726051682612
-0.038	2324.927421348285585
-0.037	2507.1800113446437
-0.036	2697.961212016826036
-0.035	2896.669326593882935
-0.034	3102.497401336324256
-0.033	3314.410886486592377
-0.032	3531.12463797775552
-0.031	3751.07886538790389
-0.03	3972.41335107629001
-0.029	4192.93895200283783
-0.028	4410.10507957738379
-0.027	4620.96157927081998
-0.026	4822.11326394743407
-0.025	5009.66537821857102
-0.024	5179.15859845522592
-0.023	5325.49295287151981
-0.022	5442.84147256656114
-0.021	5524.55670886111894
-0.02	5563.07679094502187
-0.019	5549.84282797254398
-0.018	5475.2465872236168
-0.017	5328.63685203325867
-0.016	5098.42478556554191
-0.015	4772.34253195276918
-0.014	4337.92360071490701
-0.013	3783.28486456900767
-0.012	3098.29205333183242
-0.011	2276.17376718917455
-0.01	1315.60028803847165
-0.009	223.14890255758654
-0.008	-984.07178135898285
-0.007	-2276.0629109009961
-0.006	-3608.47382619694391
-0.005	-4922.8107991301245
-0.004	-6149.05170161051546
-0.003	-7211.0780486297392
-0.002	-8034.69058018363766
-0.001	-8557.12552028492222
0.e-20	-8736.226700387186786
0.001	-8557.12552028492222
0.002	-8034.69058018363766
0.003	-7211.0780486297392
0.004	-6149.05170161051546
0.005	-4922.8107991301245
0.006	-3608.47382619694391
0.007	-2276.0629109009961
0.008	-984.07178135898285
0.009	223.14890255758654
0.01	1315.60028803847165
0.011	2276.17376718917455
0.012	3098.29205333183242
0.013	3783.28486456900767
0.014	4337.92360071490701
0.015	4772.34253195276918
0.016	5098.42478556554191
0.017	5328.63685203325867
0.018	5475.2465872236168
0.019	5549.84282797254398
0.02	5563.07679094502187
0.021	5524.55670886111894
0.022	5442.84147256656114
0.023	5325.49295287151981
0.024	5179.15859845522592
0.025	5009.66537821857102
0.026	4822.11326394743407
0.027	4620.96157927081998
0.028	4410.10507957738379
0.029	4192.93895200283783
0.03	3972.41335107629001
0.031	3751.07886538790389
0.032	3531.12463797775552
0.033	3314.41088648659238
0.034	3102.49740133632426
0.035	2896.66932659388293
0.036	2697.96121201682604
0.037	2507.1800113446437
0.038	2324.927421348285585
0.039	2151.621726051682612
0.04	1987.519138274991254
0.041	1832.73451582113535
0.042	1687.261266411647528
0.043	1550.990234803296612
0.044	1423.727376924828789
0.045	1305.210058968345698
0.046	1195.121864826939248
0.047	1093.10584541725352
0.048	998.776192472108372
0.049	911.728363385364492
0.05	831.547720316821621
0.051	757.816775016530883
0.052	690.121150687636593
0.053	628.054384325097454
0.054	571.221698391296187
0.055	519.24287064730602
0.056	471.754326703921842
0.057	428.410572563024273
0.058	388.885075119406573
0.059	352.870688147672729
0.06	320.079710394718912
0.061	290.243651556973239
0.062	263.1127715180744538
0.063	238.4554485087812746
0.064	216.0574229786939082
0.065	195.7209560134751548
0.066	177.2639341085950915
0.067	160.5189459970494351
0.068	145.3323519723760328
0.069	131.5633616811182379
0.07	119.083132603377308
0.071	107.7738983161007537
0.072	97.5281330623754587
0.073	88.2477570563498046
0.074	79.8433852683062141
0.075	72.2336210952338717
0.076	65.3443952733019489
0.077	59.1083495810270638
0.078	53.4642642732857185
0.079	48.3565277402789281
0.08	43.7346465711960002
0.081	39.5527939935826097
0.082	35.7693945344905064
0.083	32.3467426902662292
0.084	29.2506533833963457
0.085	26.4501420149472626
0.086	23.91713197988821295
0.087	21.62618759195811145
0.088	19.5542704583249231
0.089	17.68051744701290874
0.09	15.98603849795613145
0.091	14.45373263849013418
0.092	13.0681206737620168
0.093	11.81519313015737825
0.094	10.68227213412089469
0.095	9.65788600877503652
0.096	8.73165546590827951
0.097	7.89419036083554849
0.098	7.13699606213800287
0.099	6.45238856731540716
0.1	5.83341756898684954

==> probability_L0.dat <==
0	0.9986495101738315
0.0005	0.931316769194216
0.001	0.9043383776733828
0.0015	0.8848237574897481
0.002	0.8663093996304271
0.0025	0.8510794042557805
0.003	0.8387864657554017
0.0035	0.8272108588745196
0.004	0.815638209249325
0.0045	0.8082527867207921
0.005	0.7952617474442826
0.0055	0.7842330884764422
0.006	0.7878449379291163
0.0065	0.7624898076731342
0.007	0.771401767672506
0.0075	0.7578998013654797
0.008	0.7462499586807778
0.0085	0.7519472308355193
0.009	0.7408801822092894
0.0095	0.7200091670597911
0.01	0.7185066219654199
0.0105	0.730938460204352
0.011	0.732443602174316
0.0115	0.717853738052787
0.012	0.7025170675268311
0.0125	0.6791146763373187
0.013	0.6828886863498772
0.0135	0.6823146281309868
0.014	0.6919223176823162
0.0145	0.7077197301434179
0.015	0.6944255411173564
0.0155	0.700191630052325
0.016	0.6883998455977417
0.0165	0.6629801639374129
0.017	0.6509182427497548
0.0175	0.6446977064867292
0.018	0.6185417780858983
0.0185	0.6032408394699078
0.019	0.6082914780049113
0.0195	0.61347071425067
0.02	0.6170709186203353
0.0205	0.6187773431914325
0.021	0.6157169957328803
0.0215	0.6347430244773388
0.022	0.6527999271278364
0.0225	0.6601262877808657
0.023	0.6617635883710452
0.0235	0.6491375906529236
0.024	0.6410454518506982
0.0245	0.6615890175825963
0.025	0.6534971135794468
0.0255	0.6567752087220189
0.026	0.6580566290049746
0.0265	0.6611782172413856
0.027	0.6178397981205346
0.0275	0.597345726320505
0.028	0.5886648177049382
0.0285	0.5767956175889637
0.029	0.5608200197044675
0.0295	0.546392459929361
0.03	0.5519170333991373
0.0305	0.5608766378390002
0.031	0.54654539726135
0.0315	0.5383410958684053
0.032	0.507851797727208
0.0325	0.49387154178642656
0.033	0.48609935377007185
0.0335	0.4861623538215921
0.034	0.4680414739006075
0.0345	0.45834846088814796
0.035	0.4556806030114028
0.0355	0.45101578298513656
0.036	0.4591519194323281
0.0365	0.47521320982823273
0.037	0.4923332424348429
0.0375	0.5047357526545115
0.038	0.4873789068750039
0.0385	0.49498428152469776
0.039	0.49418256591930854
0.0395	0.49152586409710947
0.04	0.4923804780139107
0.0405	0.49295418407950375
0.041	0.4970067393910615
0.0415	0.4955001335220189
0.042	0.5049177125541242
0.0425	0.4860996814716527
0.043	0.472645139666787
0.0435	0.47157962349701965
0.044	0.47891094424851605
0.0445	0.49791851811939614
0.045	0.5074991746678723
0.0455	0.5340754186775427
0.046	0.547741552187085
0.0465	0.5493652972668378
0.047	0.5624307122090001
0.0475	0.5800210222730241
0.048	0.6018005511190734
0.0485	0.5998784811933866
0.049	0.6044775019612721
0.0495	0.584039584941491
0.05	0.5836745314264581
0.0505	0.6049563598574424
0.051	0.6156321055473295
0.0515	0.625550660228906
0.052	0.629505183477824
0.0525	0.6426014510234437
0.053	0.6640952896190501
0.0535	0.6393922853461914
0.054	0.6248554936665888
0.0545	0.6148599587918409
0.055	0.6125368652073153
0.0555	0.5899465381209975
0.056	0.6025974120629892
0.0565	0.6011845326817653
0.057	0.584184824938103
0.0575	0.5695157856458015
0.058	0.5495544313571653
0.0585	0.5400349737086686
0.059	0.5520771899979441
0.0595	0.5511986754625804
0.06	0.5530811472237103
0.0605	0.5444109691353491
0.061	0.5575993093548365
0.0615	0.5755827416388565
0.062	0.5977649067147869
0.0625	0.5929683104022236
0.063	0.6032316450859584
0.0635	0.6187719508007314
0.064	0.6089421000984794
0.0645	0.5974879126451357
0.065	0.5976182712417216
0.0655	0.5784641584139462
0.066	0.5716644292402954
0.0665	0.5719697290067197
0.067	0.5783936393549544
0.0675	0.598559376901197
0.068	0.6063807921433522
0.0685	0.6010216205112661
0.069	0.5925962276788652
0.0695	0.5831859167186576
0.07	0.5845766039831326
0.0705	0.6025124137490458
0.071	0.5994843518463017
0.0715	0.5864864975284075
0.072	0.6006085618708369
0.0725	0.6025037009805547
0.073	0.5926097750268113
0.0735	0.6051855966692328
0.074	0.5948389101290023
0.0745	0.5972819824914898
0.075	0.6035044676260046
0.0755	0.603151504349754
0.076	0.6007356682161019
0.0765	0.6031456386333256
0.077	0.6081802728761319
0.0775	0.6070351488321591
0.078	0.6097059328079875
0.0785	0.6114673739016194
0.079	0.6144267370514084
0.0795	0.6195471783985509
0.08	0.5534401477240066
0.0805	0.5228563808359779
0.081	0.5015348484721031
0.0815	0.4847720009076507
0.082	0.46851238335434686
0.0825	0.45769950059907005
0.083	0.4468147342479471
0.0835	0.43141281132771275
0.084	0.42435842738136353
0.0845	0.41489384000765894
0.085	0.4041763075283739
0.0855	0.4031255907231834
0.086	0.38633497766742336
0.0865	0.3920930313362296
0.087	0.3723140434428409
0.0875	0.37183197398985124
0.088	0.37307076984206944
0.0885	0.35565886610396
0.089	0.34397636375087187
0.0895	0.34945176040097387
0.09	0.35671611388883456
0.0905	0.3498576145502963
0.091	0.32982658240892276
0.0915	0.3215371218301427
0.092	0.3121310781540563
0.0925	0.3217838251024214
0.093	0.31951816785732384
0.0935	0.3290529912486696
0.094	0.33033216132438076
0.0945	0.31625819990569387
0.095	0.31232939121085923
0.0955	0.29465481549970834
0.096	0.2810204758838713
0.0965	0.27391234549575405
0.097	0.2718345386296592
0.0975	0.2610459229068718
0.098	0.2594335317953056
0.0985	0.27157127649237445
0.099	0.27358180640381435
0.0995	0.2773374628899099
0.1	0.27903625512035335
0.1005	0.28217735768487484
0.101	0.2938403645991954
0.1015	0.2960305245078525
0.102	0.29505551249974726
0.1025	0.28279011729645753
0.103	0.2704046145932396
0.1035	0.2688789516262609
0.104	0.2736451863930957
0.1045	0.26238180621561535
0.105	0.2598931898287224
0.1055	0.25150871923073764
0.106	0.2395430365208855
0.1065	0.2149090990110298
0.107	0.20759098640326948
0.1075	0.20549206092786465
0.108	0.20184093800970812
0.1085	0.19216445886619354
0.109	0.1923366542754064
0.1095	0.1976573559064432
0.11	0.19677667262592863
0.1105	0.18773042332327258
0.111	0.18106344194176296
0.1115	0.16627876755935614
0.112	0.16808225289625167
0.1125	0.17197129221579877
0.113	0.17317372641449444
0.1135	0.16862561318038852
0.114	0.17673682870540902
0.1145	0.18174109291297585
0.115	0.19161580178179352
0.1155	0.1997012908824075
0.116	0.21480658490769933
0.1165	0.219426561525586
0.117	0.21789484432150852
0.1175	0.20371633833010244
0.118	0.21587595657187858
0.1185	0.21411143571337915
0.119	0.213422031770477
0.1195	0.21378121236458772
0.12	0.2130192845846992
0.1205	0.2171840158907545
0.121	0.22100466516087958
0.1215	0.21758720990357183
0.122	0.20564123337906137
0.1225	0.20813515350071352
0.123	0.21838258531106697
0.1235	0.22898017263792117
0.124	0.245706612105778
0.1245	0.2477199894282026
0.125	0.26286449887965746
0.1255	0.2620350236219751
0.126	0.2579419909725718
0.1265	0.2675372616960387
0.127	0.27184977239808683
0.1275	0.26852415749079833
0.128	0.25985293554820216
0.1285	0.2553880235251599
0.129	0.2396136753330278
0.1295	0.2423868986416421
0.13	0.25186675423573457
0.1305	0.2504597467847124
0.131	0.25095684501666116
0.1315	0.2488169677207249
0.132	0.24660165062816933
0.1325	0.24387993009350759
0.133	0.21857721076046133
0.1335	0.20708592483338625
0.134	0.2011517909999863
0.1345	0.19606529756586202
0.135	0.18572944149124412
0.1355	0.19243880417010023
0.136	0.18643897670347784
0.1365	0.17064546048441656
0.137	0.16737144785831176
0.1375	0.15847689365981182
0.138	0.1609185256112114
0.1385	0.17338585970270026
0.139	0.1708493824792412
0.1395	0.17279109856242789
0.14	0.16992910674636
0.1405	0.18219851712578494
0.141	0.18872087588880837
0.1415	0.19268095275071756
0.142	0.18093546825136514
0.1425	0.18463910841914155
0.143	0.18351231555599057
0.1435	0.16846509643348637
0.144	0.15936995189811742
0.1445	0.1567979783585222
0.145	0.14770632369550502
0.1455	0.14853907968416824
0.146	0.15039410872039283
0.1465	0.155460173444666
0.147	0.15865670263843484
0.1475	0.15697110417865182
0.148	0.14556064464728738
0.1485	0.14011787601589812
0.149	0.13642006548851007
0.1495	0.138156313772147
0.15	0.13991087726738943
0.1505	0.13289532856255853
0.151	0.12498973883701593
0.1515	0.1307923652610339
0.152	0.12579911316341724
0.1525	0.1207052983729012
0.153	0.12286747945458457
0.1535	0.11532795539846942
0.154	0.11298827949694232
0.1545	0.1109346239151643
0.155	0.10733831345066255
0.1555	0.10223712076372769
0.156	0.10009972862488575
0.1565	0.09581874673518577
0.157	0.0927986589099539
0.1575	0.08757195603253091
0.158	0.08297644346514446
0.1585	0.07680125154856075
0.159	0.06833823899295137
0.1595	0.045263161014558566
0.16	0.03819838518030098
0.1605	0.03375601900638381
0.161	0.030536147109819608
0.1615	0.028342751535494995
0.162	0.026457482404884162
0.1625	0.025214467438528402
0.163	0.02283805543172818
0.1635	0.02217068112521532
0.164	0.020891789543653033
0.1645	0.019345883712811204
0.165	0.02038372529016339
0.1655	0.018329287291763793
0.166	0.019521205426136314
0.1665	0.01683777570130742
0.167	0.019490143365510464
0.1675	0.018227890294158732
0.168	0.014637345463982241
0.1685	0.016363366950909713
0.169	0.01935725407539932
0.1695	0.019246480825574466
0.17	0.016444014486752163
0.1705	0.013514312529903597
0.171	0.0163685864166607
0.1715	0.018251737938646814
0.172	0.021755666974227934
0.1725	0.02052433804242315
0.173	0.021148706801425946
0.1735	0.017386201795166572
0.174	0.016307845430193587
0.1745	0.014927451108082357
0.175	0.012657508484133906
0.1755	0.01628748470097905
0.176	0.018781550385712338
0.1765	0.0190295613910965
0.177	0.02301112036035431
0.1775	0.02627770412312134
0.178	0.02868908974203733
0.1785	0.02503293355191059
0.179	0.026130815025002793
0.1795	0.02576112608361537
0.18	0.02788313110375885
0.1805	0.02453616532898919
0.181	0.019982157759324787
0.1815	0.018311952297548947
0.182	0.015287503976500602
0.1825	0.015944004733249095
0.183	0.01823909054506907
0.1835	0.01627242623382222
0.184	0.016465468126240293
0.1845	0.015714674820868992
0.185	0.014882273409012998
0.1855	0.014670454016673686
0.186	0.021154501035450798
0.1865	0.02491558936056519
0.187	0.027674337876957392
0.1875	0.03021609034572139
0.188	0.031634737337935606
0.1885	0.03707398171491235
0.189	0.03505616122890439
0.1895	0.03279746345428193
0.19	0.037411468307840416
0.1905	0.03835231375827085
0.191	0.04694498035928328
0.1915	0.05039582347747211
0.192	0.0543122998495016
0.1925	0.051521491193004025
0.193	0.05708111421638508
0.1935	0.06283932951166901
0.194	0.06107725503521298
0.1945	0.06608351999057703
0.195	0.06062284253448442
0.1955	0.05779064309044388
0.196	0.051188958458055434
0.1965	0.046572353266994944
0.197	0.04867107247634162
0.1975	0.051496272997463254
0.198	0.05075349901325081
0.1985	0.04966086949520265
0.199	0.04893543568442934
0.1995	0.048751749232871594

==> probability_Linf.dat <==
0	1
0.001	0.904003378979028
0.002	0.8669958300908762
0.003	0.8396038192777899
0.004	0.8173942043767717
0.005	0.7980044846125219
0.006	0.7810080662854293
0.007	0.7657419471787019
0.008	0.7517213374803398
0.009	0.7388265572819834
0.01	0.7268134299889583
0.011	0.7153469027008721
0.012	0.705049952104567
0.013	0.6950678264480847
0.014	0.6855969405264144
0.015	0.6765818349453647
0.016	0.6671797098262681
0.017	0.6597405044184783
0.018	0.6518417521549763
0.019	0.6442509515767629
0.02	0.6369430668012735
0.021	0.6298961904304048
0.022	0.6230910399755084
0.023	0.6188712951349103
0.024	0.6059704234105808
0.025	0.6047065786993412
0.026	0.5991414665426056
0.027	0.5921530516050625
0.028	0.5864961247051607
0.029	0.5809924591630455
0.03	0.5756337073491098
0.031	0.5704122220124335
0.032	0.565320984380016
0.033	0.5603535466837061
0.034	0.5555039299149958
0.035	0.5507666098902411
0.036	0.5445171371991608
0.037	0.5428118179245847
0.038	0.53717894421837
0.039	0.5328429581700388
0.04	0.528267187200748
0.041	0.5232689197966426
0.042	0.5202045868419243
0.043	0.5191856435863086
0.044	0.5124454227908048
0.045	0.508599262657557
0.046	0.5048242854881559
0.047	0.5011154905872239
0.048	0.497475433907115
0.049	0.4938994590205476
0.05	0.4903854477130484
0.051	0.4869313080857419
0.052	0.4835351411900826
0.053	0.4801951584574753
0.054	0.47690957344320634
0.055	0.47367672119111226
0.056	0.4704950253949006
0.057	0.46736298039636676
0.058	0.46427914559116085
0.059	0.46124214285431475
0.06	0.45825065382575464
0.061	0.4553034168063205
0.062	0.45239922356558304
0.063	0.44953691627060943
0.064	0.4467153846139732
0.065	0.44393356315163157
0.066	0.441190428836843
0.067	0.43848499873124164
0.068	0.43581632803769593
0.069	0.43318351072154576
0.07	0.4305856677808275
0.071	0.42802195721111985
0.072	0.42549156765972146
0.073	0.42299371694118776
0.074	0.4205276506409909
0.075	0.41809264079928593
0.076	0.41568798466924134
0.077	0.41331300354539463
0.078	0.41096704165801
0.079	0.4086494651296243
0.08	0.4063596609901866
0.081	0.404097036247313
0.082	0.40186101700839477
0.083	0.3996510476514118
0.084	0.3974665900415121
0.085	0.39530712279035135
0.086	0.3931721405555738
0.087	0.39106115337749514
0.088	0.3889736860504023
0.089	0.3869092775257659
0.09	0.38486748034486584
0.091	0.382847860098492
0.092	0.3808499949117043
0.093	0.3788734749520287
0.094	0.376917901959968
0.095	0.37498288880132064
0.096	0.37306805904101054
0.097	0.3711730465390555
0.098	0.36929749506877557
0.099	0.36744105795769255
0.1	0.36560339775060663
0.101	0.3637841858936958
0.102	0.3619831024371247
0.103	0.36019983575246495
0.104	0.3584340822603131
0.105	0.3566855461625056
0.106	0.3549539391745841
0.107	0.3532389802544899
0.108	0.3515403953267904
0.109	0.34985791700455227
0.11	0.34819128432737834
0.111	0.34654024244825465
0.112	0.34490454214257643
0.113	0.34328394022618425
0.114	0.34167819911058916
0.115	0.3400870867117554
0.116	0.3385103764027886
0.117	0.3369478469899141
0.118	0.3353992826788585
0.119	0.3338644729888124
0.12	0.33234321256786864
0.121	0.33083530087682245
0.122	0.3293405417286438
0.123	0.32785874271554427
0.124	0.32638971460912
0.125	0.32493327087915397
0.126	0.3234892275242662
0.127	0.32205740341812267
0.128	0.3206376213195414
0.129	0.3192297095288924
0.13	0.3178335038838822
0.131	0.3164488493648326
0.132	0.31507560009692176
0.133	0.31371361617751137
0.134	0.3123627467047367
0.135	0.3110227728812067
0.136	0.3096935858178641
0.137	0.30837504141622973
0.138	0.3070669984034618
0.139	0.30576931825815873
0.14	0.30448186513861525
0.141	0.3032045058134267
0.142	0.3019371095943574
0.143	0.30067954827138016
0.144	0.29943169604980013
0.145	0.29819342948938704
0.146	0.2969646274454358
0.147	0.29574517101168174
0.148	0.29453494346500153
0.149	0.29333383021183207
0.15	0.29214171873624023
0.151	0.2909584985495898
0.152	0.28978406114173483
0.153	0.28861829993369514
0.154	0.28746111023175275
0.155	0.2863123891829196
0.156	0.2851720357317266
0.157	0.2840399505782909
0.158	0.2829160361376071
0.159	0.28180019650003024
0.16	0.2806923373928983
0.161	0.27959236614326244
0.162	0.2785001916416816
0.163	0.2774157181148871
0.164	0.27633885833987976
0.165	0.27526953302942314
0.166	0.27420765705679895
0.167	0.27315314646427064
0.168	0.2721059185572119
0.169	0.27106589194864467
0.17	0.2700329865710953
0.171	0.269007123668581
0.172	0.26798822577610143
0.173	0.2669762166939202
0.174	0.26597102145665313
0.175	0.2649725663052854
0.176	0.26398077865616676
0.177	0.26299558707250886
0.178	0.26201692123680365
0.179	0.26104471192451945
0.18	0.2600788909790491
0.181	0.2591193912878129
0.182	0.2581661467594283
0.183	0.25721909230182577
0.184	0.2562781638012308
0.185	0.2553432981019103
0.186	0.25441443298661864
0.187	0.2534915071576796
0.188	0.2525744602186453
0.189	0.25166323265649565
0.19	0.2507577658243372
0.191	0.2498580019245691
0.192	0.24896388399249572
0.193	0.24807535588035598
0.194	0.24719236224175603
0.195	0.24631484851648577
0.196	0.24544276091570463
0.197	0.24457604640748346
0.198	0.24371465270268816
0.199	0.24285852824119866
0.2	0.24200762217844615
